Large-Scale Kernel Methods for Independence Testing

Representations of probability measures in reproducing kernel Hilbert spaces provide a flexible framework for fully nonparametric hypothesis tests of independence, which can capture any type of departure from independence, including nonlinear associations and multivariate interactions. However, these approaches come with an at least quadratic computational cost in the number of observations, which can be prohibitive in many applications. Arguably, it is exactly in such large-scale datasets that capturing any type of dependence is of interest, so striking a favourable tradeoff between computational efficiency and test performance for kernel independence tests would have a direct impact on their applicability in practice. In this contribution, we provide an extensive study of the use of large-scale kernel approximations in the context of independence testing, contrasting block-based, Nystrom and random Fourier feature approaches. Through a variety of synthetic data experiments, it is demonstrated that our novel large scale methods give comparable performance with existing methods whilst using significantly less computation time and memory.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


